Stingray: Fast Concurrent Transactions Without Consensus

Recent advances have improved the throughput and latency of blockchains by processing transactions accessing different parts of the state concurrently. However, these systems are unable to concurrently process (a) transactions accessing the same state, even if they are (almost) commutative, e.g., payments much smaller than an account's balance, and (b) multi-party transactions, e.g., asset swaps. Moreover, they are slow to recover from contention, requiring once-in-a-day synchronization. We present Stingray, a novel blockchain architecture that addresses these limitations. The key conceptual contributions are a replicated bounded counter that processes (almost) commutative transactions concurrently, and a FastUnlock protocol that uses a fallback consensus protocol for fast contention recovery. We prove Stingray's security in an asynchronous network with Byzantine faults and demonstrate on a global testbed that Stingray achieves 10,000 times the throughput of prior systems for commutative workloads.

==> data/latex-txt/bcounter-inf-10-0.txt <==
throughput latency yerr
10.177777777777777 0.5 0.0
10051.111111111111 0.5 0.0
50355.93220338983 0.5 0.025000000000000022
100266.66666666667 0.525 0.22499999999999998


==> data/latex-txt/bcounter-inf-10-3.txt <==
throughput latency yerr
7068.888888888889 0.75 0.0
35122.22222222222 0.75 0.25
70555.55555555556 1.0 0.0


==> data/latex-txt/bcounter-inf-50-0.txt <==
throughput latency yerr
50.28813559322034 0.5 0.030000000000000027
10108.474576271186 0.5 0.25
20291.525423728814 0.75 0.020000000000000018
31332.20338983051 2.25 1.2999999999999998
51457.627118644064 2.03 2.39
103481.35593220338 2.93 2.11


==> data/latex-txt/sui-parallel-10-0.txt <==
throughput latency yerr
10.022222222222222 0.5 0.0
9869.565217391304 0.5 0.0
49866.666666666664 0.5 0.025000000000000022
100866.66666666667 0.525 0.22499999999999998


==> data/latex-txt/sui-parallel-10-3.txt <==
throughput latency yerr
7042.372881355932 0.75 0.1071428571428571
35355.93220338983 0.75 0.25
70022.22222222222 1.0 1.5


==> data/latex-txt/sui-parallel-50-0.txt <==
throughput latency yerr
10179.661016949152 0.505 0.245
20766.101694915254 0.755 0.015000000000000013
29959.322033898305 2.075 1.505
52254.23728813559 3.33 0
106169.49152542373 1.725 1.895


==> data/latex-txt/sui-sequential-10-0.txt <==
throughput latency yerr
1.011111111111111 0.5 0.0
2.0152542372881355 0.625 0.875
3.017391304347826 1.5 1.0
2.7711111111111113 60.0 0
2.82 90.0 0
4.610169491525424 90.0 0


==> data/latex-txt/sui-sequential-50-0.txt <==
throughput latency yerr
1.0159322033898304 0.575 1.925
2.015593220338983 2.81 0

